AONN: An adjoint-oriented neural network method for all-at-once solutions of parametric optimal control problems

Parametric optimal control problems governed by partial differential equations (PDEs) are widely found in scientific and engineering applications. Traditional grid-based numerical methods for such problems generally require repeated solutions of PDEs with different parameter settings, which is computationally prohibitive especially for problems with high-dimensional parameter spaces. Although recently proposed neural network methods make it possible to obtain the optimal solutions simultaneously for different parameters, challenges still remain when dealing with problems with complex constraints. In this paper, we propose AONN, an adjoint-oriented neural network method, to overcome the limitations of existing approaches in solving parametric optimal control problems. In AONN, the neural networks are served as parametric surrogate models for the control, adjoint and state functions to get the optimal solutions all at once. In order to reduce the training difficulty and handle complex constraints, we introduce an iterative training framework inspired by the classical direct-adjoint looping (DAL) method so that penalty terms arising from the Karush-Kuhn-Tucker (KKT) system can be avoided. Once the training is done, parameter-specific optimal solutions can be quickly computed through the forward propagation of the neural networks, which may be further used for analyzing the parametric properties of the optimal solutions. The validity and efficiency of AONN is demonstrated through a series of numerical experiments with problems involving various types of parameters.

==> cover_letter.txt <==
5 January 2023
SIAM Journal on Scientific Computing
Society for Industrial and Applied Mathematics
3600 Market Street, 6th Floor
Philadelphia, PA 19104-2688 USA

Dear Professor Hans De Sterck,

Please find enclosed a manuscript, AONN: An Adjoint-oriented Neural Network Method for All-at-once Solutions of Parametric Optimal Control Problems, co-authored by myself, Guangqiang Xiao, Kejun Tang, and Chao Yang, which we are submitting for consideration for publication as a regular article in the SIAM Journal of Scientific Computing under the section “Methods and Algorithms for Scientific Computing.”

We confirm that this manuscript has not been published elsewhere and is not under consideration by another journal. Furthermore, all the authors have approved the manuscript and agree with its submission.

We believe that SISC is a natural venue for this article since some articles on PDE-constrained optimization, such as the reduced basis method for parametric model order reduction[2,3], preconditioning techniques for inexact Newton algorithm[57], and physics-informed neural networks applied in inverse design [29]. In addition, some articles on the applications of PDE-constrained optimization also have been published in SISC (see reference [14,36,48]). To our knowledge, this is the first article on a parametric optimal control problem based on adjoint method and neural network method, which can be regarded as the combination of traditional numerical approaches and deep learning techniques.

In our paper, an adjoint-oriented neural network (AONN) method is proposed to solve parametric optimal control problems governed by partial differential equations. AONN incorporates three neural networks to approximate the control function, the adjoint function, and the state function in the optimality conditions, which allows this method to integrate the idea of the direct-adjoint looping (DAL) approach in neural network approximation. Neural networks provide parametric representations of optimal solutions which enables the classic DAL framework to solve parametric optimal control problems all-at-once. The integration of DAL also avoids the penalty-based loss function of the complex Karush–Kuhn–Tucker system, thereby reducing the training difficulty of neural networks and resolving complex constraints. Numerical results show that AONN can obtain high-precision solutions to parametric optimal control problems with various parameter settings.

Among the associate editors and referees, we believe that Axel Klawonn, Tao Zhou, and Martin J. Gander have the strongest expertise in the domain of this manuscript. The bibliography reveals several other established researchers in PDE-constrained optimization who are potential reviewers.

Thank you for your consideration. Please address all correspondence concerning this manuscript to Pengfei Yin at PKU and feel free to correspond with me by e-mail at 1901110047@pku.edu.cn.



Sincerely,

Pengfei Yin
Ph.D. candidate，
School of Mathematical Sciences
Peking University
Beijing 100091, China

==> novelty_statement.txt <==
Novelty Statement

(a) An adjoint-oriented neural network (AONN) method is proposed to solve parametric optimal control problems governed by partial differential equations. 
(b) Inspired by the idea of the direct-adjoint looping method, AONN incorporates the adjoint information into neural networks to avoid the penalty terms from the Karush–Kuhn–Tucker system, which reduces the training difficulty of neural networks and resolves the complex constraints.
(c) With the parametric surrogate representations, AONN can solve parametric optimal control problems all at once. That is, the optimal solutions for arbitrary parameters can be computed in a rapid sequence after training AONN.
(d) The AONN method is superior to several existing methods in many application scenarios with various parameters, including control, physical, model, and geometrical parameters.
